Hybrid Methods for Friedrichs Systems with Application to Scalar and Vector Diffusion-Advection Problems

In this work we study arbitrary-order hybrid discretizations of Friedrichs systems. Friedrichs systems provide a framework that goes beyond the standard classification of partial differential equations into hyperbolic or elliptic, and are thus particularly suited for problems that include both diffusive and advective terms. The family of numerical schemes proposed in this work hinge on hybrid spaces with unknowns located at elements and faces. They support general meshes, are locally conservative and, compared with traditional Discontinuous Galerkin discretizations, lead to smaller algebraic systems once static condensation has been applied. We carry out a complete stability and convergence analysis, which appears to be the first of its kind. The performance of the method is illustrated on scalar and vector three-dimensional diffusion-advection-reaction problems.

==> scalar_DAR_tet-data_rates-0.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.403698 0.260269 0.260276 6608 3.86494
0.259903 0.155297 0.155296 23064 3.99754
0.184176 0.119603 0.119606 54736 4.08203
0.140049 0.0866169 0.0866196 133964 4.44377


==> scalar_DAR_tet-data_rates-1.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.403698 0.107202 0.111606 19824 3.86494
0.259903 0.0385618 0.0407487 69192 3.99754
0.184176 0.0267391 0.0245079 164208 4.08203
0.140049 0.0140521 0.0132434 401892 4.44377


==> scalar_DAR_tet-data_rates-2.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.403698 0.0126308 0.0116319 39648 3.86494
0.259903 0.00379891 0.00356058 138384 3.99754
0.184176 0.00147489 0.00153078 328416 4.08203
0.140049 0.000642243 0.000650032 803784 4.44377


==> scalar_DAR_tet-data_rates-3.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.403698 0.00166381 0.00154197 66080 3.86494
0.259903 0.000296436 0.000273791 230640 3.99754
0.184176 0.000120112 9.53499e-05 547360 4.08203
0.140049 3.88491e-05 3.13539e-05 1339640 4.44377


==> scalar_DAR_voro-data_rates-0.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.826611 0.650112 0.649293 648 107.874
0.454124 0.523869 0.52466 3200 377.925
0.305313 0.396005 0.396175 9404 1713.2
0.221382 0.327122 0.32694 20384 265144


==> scalar_DAR_voro-data_rates-1.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.826611 0.414781 0.44954 1944 107.874
0.454124 0.2343 0.168983 9600 377.925
0.305313 0.0890781 0.0776734 28212 1713.2
0.221382 0.0321077 0.0346277 61152 265144


==> scalar_DAR_voro-data_rates-2.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.826611 0.269848 0.225173 3888 107.874
0.454124 0.035194 0.0317231 19200 377.925
0.305313 0.0124898 0.0129065 56424 1713.2
0.221382 0.00557331 0.00525547 122304 265144


==> scalar_DAR_voro-data_rates-3.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.826611 0.0697519 0.0751865 6480 107.874
0.454124 0.00732311 0.00831673 32000 377.925
0.305313 0.00124596 0.00150124 94040 1713.2
0.221382 0.000413579 0.000469104 203840 265144


==> vector_DAR_tet-data_rates-0.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.403698 0.20016 0.200175 9912 3.86494
0.259903 0.131425 0.131423 34596 3.99754
0.184176 0.0922562 0.0922568 82104 4.08203
0.140049 0.0702 0.070199 200946 4.44377


==> vector_DAR_tet-data_rates-1.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.403698 0.0218788 0.0195808 29736 3.86494
0.259903 0.00877339 0.0074833 103788 3.99754
0.184176 0.00511765 0.00419109 246312 4.08203
0.140049 0.002823 0.00232176 602838 4.44377


==> vector_DAR_tet-data_rates-2.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.403698 0.00164818 0.00162665 59472 3.86494
0.259903 0.00042302 0.000438051 207576 3.99754
0.184176 0.000181024 0.000166277 492624 4.08203
0.140049 7.89731e-05 7.22742e-05 1205676 4.44377


==> vector_DAR_tet-data_rates-3.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.403698 0.000170906 0.000144145 99120 3.86494
0.259903 2.53673e-05 2.13527e-05 345960 3.99754
0.184176 7.2362e-06 5.96542e-06 821040 4.08203


==> vector_DAR_voro-data_rates-0.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.826611 0.742357 0.741748 972 107.874
0.454124 0.575015 0.574871 4800 377.925
0.305313 0.477936 0.478254 14106 1713.2
0.221382 0.415483 0.415278 30576 265144


==> vector_DAR_voro-data_rates-1.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.826611 0.0717669 0.0650303 2916 107.874
0.454124 0.0270901 0.0292527 14400 377.925
0.305313 0.0153855 0.0141406 42318 1713.2
0.221382 0.00791498 0.00760993 91728 265144


==> vector_DAR_voro-data_rates-2.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.826611 0.0162515 0.0187351 5832 107.874
0.454124 0.00354454 0.00356267 28800 377.925
0.305313 0.00135318 0.00140577 84636 1713.2
0.221382 0.00048135 0.000563271 183456 265144


==> vector_DAR_voro-data_rates-3.dat <==
meshsize H1TypeError EnergyError NbEdgeDOFs MeshReg
0.826611 0.00146065 0.0011197 9720 107.874
0.454124 0.000171683 0.000186091 48000 377.925
0.305313 3.47926e-05 3.70994e-05 141060 1713.2
0.221382 1.03276e-05 1.10017e-05 305760 265144

